Chemodynamical Properties and Ages of Metal-Poor Stars in S-PLUS

Metal-poor stars are key to our understanding of the early stages of chemical evolution in the Universe. New multi-filter surveys, such as the Southern Photometric Local Universe Survey (S-PLUS), are greatly advancing our ability to select low-metallicity stars. In this work, we analyse the chemodynamical properties and ages of 522 metal-poor candidates selected from the S-PLUS data release 3. About 92% of these stars were confirmed to be metal-poor ([Fe/H] $\leq -1$) based on previous medium-resolution spectroscopy. We calculated the dynamical properties of a subsample containing 241 stars, using the astrometry from Gaia Data Release 3. Stellar ages are estimated by a Bayesian isochronal method formalized in this work. We analyse the metallicity distribution of these metal-poor candidates separated into different subgroups of total velocity, dynamical properties, and ages. Our results are used to propose further restrictions to optimize the selection of metal-poor candidates in S-PLUS. The proposed astrometric selection ($\mathrm{parallax}>0.85$ mas) is the one that returns the highest fraction of extremely metal-poor stars (16.3% have [Fe/H] $\leq -3$); the combined selection provides the highest fraction of very metal-poor stars (91.0% have [Fe/H] $\leq -2$), whereas the dynamical selection (eccentricity > 0.35 and diskness < 0.75) is better for targetting metal-poor (99.5% have [Fe/H] $\leq -1$). Using only S-PLUS photometric selections, it is possible to achieve selection fractions of 15.6%, 88.5% and 98.3% for metallicities below $-$3, $-$2 and $-$1, respectively. We also show that it is possible to use S-PLUS to target metal-poor stars in halo substructures such as Gaia-Sausage/Enceladus, Sequoia, Thamnos and the Helmi stream.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
